An efficient offline sensor placement method for flow estimation

We present an efficient method to optimize sensor placement for flow estimation using sensors with time-delay embedding in advection-dominated flows. Our solution allows identifying promising candidates for sensor positions using solely preliminary flow field measurements with non-time-resolved Particle Image Velocimetry (PIV), without introducing physical probes in the flow. Data-driven estimation in advection-dominated flows often exploits time-delay embedding to enrich the sensor information for the reconstruction, i.e. it uses the information embedded in probe time series to provide a more accurate estimation. Optimizing the probe position is the key to improving the accuracy of such estimation. Unfortunately, the cost of performing an online combinatorial search to identify the optimal sensor placement in experiments is often prohibitive. We leverage the principle that, in advection-dominated flows, rows of vectors from PIV fields embed similar information to that of probe time series located at the downstream end of the domain. We propose thus to optimize the sensor placement using the row data from non-time-resolved PIV measurements as a surrogate of the data a real probe would actually capture in time. This optimization is run offline and requires only one preliminary experiment with standard PIV. Once the optimal positions are identified, the probes can be installed and operated simultaneously with the PIV to perform the time-resolved field estimation. We show that the proposed method outperforms equidistant positioning or greedy optimization techniques available in the literature.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



